A Tale of a Tail: A Tidally-Disrupting Ultra-Diffuse Galaxy in the M81 Group

We present the discovery of a giant tidal tail of stars associated with F8D1, the closest known example of an ultra-diffuse galaxy (UDG). F8D1 sits in a region of the sky heavily contaminated by Galactic cirrus and has been poorly studied since its discovery two decades ago. The tidal feature was revealed in a deep map of resolved red giant branch stars constructed using data from our Subaru Hyper Suprime-Cam survey of the M81 Group. It has an average surface brightness of $\mu_g \sim 32$ mag arcsec$^{-2}$ and can be traced for over a degree on the sky (60 kpc at the distance of F8D1) with our current imagery. We revisit the main body properties of F8D1 using deep multiband imagery acquired with MegaCam on CFHT and measure effective radii of $1.7-1.9$ kpc, central surface brightnesses of $24.7-25.7$ mag and a stellar mass of $\sim7 \times 10^7 M_{\odot}$. Assuming a symmetric feature on the other side of the galaxy, we calculate that $30-36$% of F8D1's present-day luminosity is contained in the tail. We argue that the most likely origin of F8D1's disruption is a recent close passage to M81, which would have stripped its gas and quenched its star formation. As the only UDG that has so far been studied to such faint surface brightness depths, the unveiling of F8D1's tidal disruption is important. It leaves open the possibility that many other UDGs could be the result of similar processes, with the most telling signatures of this lurking below current detection limits.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
